Fast Left Kan Extensions Using The Chase

We show how computation of left Kan extensions can be reduced to computation of free models of cartesian (finite-limit) theories. We discuss how the standard and parallel chase compute weakly free models of regular theories and free models of cartesian theories, and compare the concept of "free model" with a similar concept from database theory known as "universal model". We prove that, as algorithms for computing finite free models of cartesian theories, the standard and parallel chase are complete under fairness assumptions. Finally, we describe an optimized implementation of the parallel chase specialized to left Kan extensions that achieves an order of magnitude improvement in our performance benchmarks compared to the next fastest left Kan extension algorithm we are aware of.

==> reviewer_comments.txt <==




Detailed comments:

-- I believe think the notion of essentially algebraic theory is not
  used correctly in the paper. Both my recollection of Reichelt's
  book and the brief definition on nlab say that the domain of
  definition of each partial operation in the theory should be
  exactly defined by an equation (the cited draft by Barr mentions
  essentially algebraic theories but does not define them as far as I
  can make out quickly), while the formulae shown in Sec. 2.3 will
  only give a lower bound on the domain.
  
>> The equivalence of finite limit theories and essentially algebraic theories is 
now cited as 5.30 of Adamek and Rosicky: "locally-presentable and accessible categories".  
However, the result is stated on page 8 of that book.



-- I don't see why the level of generality of essentially algebraic
  theories is needed in the paper at all; a left Kan extension would
  seem to involve only (unary) multisorted equational theories.
  
>> Our goal is to implement left-Kan extensions using software chase engines, 
which work with regular logic.  So, we must translate
this problem into regular logic, a point we have elaborated on.
 Left-Kan extensions are indeed innately equational.

-- Several key notions remain somewhat underdefined in the paper,
  although I can guess the definition of some of them; this includes
  "category presentation" and (in Sec. 2.5, on the database notion of
  chase) "morphism" (of database instances).
  
>> We've added additional expository material, including a category theory appendix.
   We also removed some sections that seemed tangential.

-- The relation of chase to Lemma 1 remains rather unclear, not only
  because Lemma 1 requires uniqueness in some places where chase does
  not but also because in the definition of chase there appears to be
  no mention of the morphisms out of chase(kappa) that exist
  according to clause 3 in Sec. 2.5 needing to make any diagrams
  commute.  Consider the following example: Take an algebraic theory
  with a single sort (omitted in the notation), unary operations e,s,
  and equations s(e(x)) = e(x), e(x)=e(y) (that is, e is morally a
  constant). Then the one-point model would serve as chase of any
  pre-model according to the definition in Sec. 2.5: It trivially
  satisfies conditions 1 and 2; and it satisfies condition 3 by
  mapping its single point to e(..) in the other model (noting that
  the other model is non-empty as it is assumed to satisfy 1). Of
  course, this is made possible only be the lack of required
  commutation.
-- For this reason, I find it rather unclear how the whole approach
  relates to chase; in particular I do not see that one could really
  use off-the-shelf chase algorithms in the left Kan approach.
-- The proof of Lemma 1 appears to be flawed. Specifically, the
  construction of S_P as per the sentence after the display ("add a
  morphism p -> q") seems wrong, or at least insufficient. E.g. if
  P(x) is the domain condition for R(x,y), then one would obtain as
  S_P, by the given construction, a subobject P of S (the sort), a
  subobject R of SxS, and a morphism P -> R; I don't see how the
  models of S_P would correspond to models of the theory, e.g. how R
  would become a map with domain P.


>> There were several incorrectly stated definitions.  In particular, the missing clause about the
morphisms out of the chase is now present.  


-- I cannot parse Lemma 2, which is flagged as the main
  result. Specifically, I do not understand how I can be considered a
  pre-model of col(F). In order to obtain such a premodel, we would
  need an interpretation also of D and alpha, while I interprets only
  C. I do see that taking the free col(F)-extension of I and
  restricting to D gives the Kan extension, which is more or less
  immediate by Prop. 2.
  
>> This is correct.  To consider I a pre-model, we just take its D and \alpha parts to be
empty, which when chased gives the same result as taking the D-part of the free col(F) extension.  

-- The chase algorithm given in Sec. 3.2 seems OK but not especially
  novel. As far as I can see, the main difference with the algorithm
  from [6] is that in the present algorithm, transitivity is enforced
  at every step, so that the actual identification of equivalent
  elements becomes easier. I cannot really find any of the other
  features of the algorithm of [6] discussed in Sec. 3 in the
  original source, so that relationship needs to be made much
  clearer.
  
>> This is correct.  We didn't want to build a chase algorithm at all; we wanted to rely on the main
lemma to allow us to invoke 3rd party chase engines to compute our left Kan extensions.  Unfortunately,
the chase engine community hasn't achieved support for all of finite limit logic yet, and so
we created and optimized a new algorithm.  We have added exposition about this to the motivation section. 
  

-- It is not shown that the chase algorithm in Sec. 3.2 is
  complete. Like the authors, I would estimate that it in fact is,
  but that needs to be shown (or disproved). It does not do to just
  ignore the question as the authors do.
  
>> We made more attempts, and described an approach, but still don't have a result.
   If this is critical we can keep trying and try to get outside advice.  

-- In the evaluation, it does not become sufficiently clear what the
  concrete implementations of the competing algorithms are.

>> We've added exposition addressing this to the evaluation section.


Minor and comparatively minor points:
-------------------------------------

Sec. 1, paragraph on decision-procedure approaches: Doesn't the
calculation of Sigma_F(I) also entail a decision procedure?

>> Yes, one is obtained at the end of the algorithm, not in the middle of it.  but we've
remove this observation because it doesn't rely imply anything interesting. 

Running example: Maybe I fail to see some subtle humour but I
recommend to aim for more zoological accuracy. (E.g. geckos are not
amphibians.)

>> Yes, but we'd like to do that at the very end of the review process, because we have a lot
of material tied to the example as-is.

Sec. 3.2: Notation like "x'\in p(x)" should be defined.

>> 'evaluation' is now defined in 3.2

Sec. 3.3: "Uniquely isomorphic": This would imply that the original
example output has no non-trivial automorphisms. But couldn't I, e.g.,
isomorphically swap "cow" and "horse"?

>> added footnote: Note that uniqueness of isomorphism does not imply there are no automorphisms
 of the input (for example, we may certainly swap {\sf cow} and {\sf horse}), 
 but rather that there will be at most one isomorphism with any isomorphic instance.

Sec. 3.5, Item 4: So the representation of J(f) is essentially a map
J(d_1)->J(d_2)? This is slightly surprising as there is still a proper
equivalence relation on the J(d) at this point. Also, why is this
map even needed? It could be inferred from the shape of the elements,
which already contain paths.

>> we have to store a relation for each edge somewhere; although there is meaning
to the shape of the elements, because they can be equated they can travel from tabel
to table and it can be difficult to guarantee that they have particular forms.  Anyway,
we'll be chasing relations, so we want to encode the chase state as relations.

Sec. 3.6: Use proper capitalization for units. "Figure 3.6" should be
Figure 2. "Enable performance" sounds strange to my ears.

>> done

---------------------------------------


1)
I believe that the algorithm is correct, but still,
the correctness proof of the algorithm is very hand-wavy.
This is in stark contrast to [6], which outlines the following principles
in the introduction:
"The correctness of the algorithm follows from the invariance of the
presented algebra under the actions. Its termination is a consequence
of the particular sequence of actions chosen. Having algorithms in
this form separates the questions of correctness, termination, and
efficiency."

>> We have restructured and clarified the algorithm, and added a proposition
related each of our chase action to a tradition chase firing step.  It is possible
to directly prove that our algorithm computes a left kan extension, but it involves
non-trivially more database and category theory, to show that each chase step is a pushout
that when iterated yields the required left colimit for a left kan extension.

2)
Many different formalisms are used in the paper, without this
really being necessary.
I will adopt the terminology from [C] and call these formalisms
"specification frames". Then the paper
introduces the following specification frames:
1. (Small?) Categories and Set-valued models
2. Finite presentations of categories by generators and relations [A,B,H]
  and Set-valued models
3. Finite limit theories and first-order models, which can be
  seen as a strengthening of tuple and equality generating
  dependencies (TDGs, EGs) from database theory
4. (Left exact) sketches and Set-valued models
The paper examines free constructions [C] in these specification frames.
Now 1. and 2. are essentially equivalent, via the construction of
the free category for a presentation, which is left adjoint to
the obvious forgetful functor. All this should be introduced explicitly.
In these terms, the input of the algorithm (section 3.1) consists of
- two presentations  of categories by generators and relations C and D,
- a presentation morphism F:C->D, and
- a C-model I
(The conditions on equations should of course be integrated into these
notions, instead of being presented in the subsequent text.)
Also, it is well-known that 3. and 4. are equivalent, see e.g. [F]
(although the authors only speak of "sketches" - it should be "left exact
sketches", these suffice).
However, it is nowhere noted that the expressiveness of 3. and 4.
is much much stronger than that of 1. and 2., see [G]. The paper gives the
impression that it deals with TDGs. And indeed, Lemma 1 is a result
about general TDGs and EGs. However, the core of the paper, namely
the algorithm for computing left Kan extensions, only deals with very
special TDGs, namely only with TDGs without any preconditions
(and even not all of those)!
Also, the use of lemma 1 to prove lemma 2 is shooting with
canons (3./4.) on sparrows (1./2). The result that free constructions
for equational theories exist [E] would suffice here.

>> True - we've added exposition for why we did this, which is basically to use
off the shelf chase engines for left kan computation.  our particular algorithm only
exists because those chase engines are still under-developed.

detailed comments:
p.4 the example is illustrative but ontologically doubtful:
why should gecko be equated to lizard? After all, in an ontology
of animals, "gecko" is a subclass of "lizard".

>> we'd like to defer this until the final stage because we have lots of other material that uses this specific terminology

p.4 bottom: explain the notion of generating morphism.

>> added to appendix on category theory

p.6 l.20 claus

>> removed

p.7, lemma 1:
I think that the use of (left exact!) sketches is unintuitive here.
A more instructive proof would use theories of partial algebras
in the sense of [D], where it is proved that the specification
frame of partial algebras has free constructions.
Acutally, Horst Reichel told me that he had used Kan extensions in the
1970ies, but then switched to element notation in [D] in order to get
a wider audience. So you might obtain the old papers from him; they
should prove the existence of left Kan extensions for partial
algebras.
Anyway, lemma 1 is not really needed in the paper, because the
main algorithm is about a much weaker specification frame.

>> hopefully this makes more sense with the new paper structure, but we can revisit the proof
if this is a critical issue.

p.7 l.37f. considering I as a pre-model {\cal I} should be
explained in more detail. I think the new sorts have to be
interpreted as the empty set, which already is a (special case of a)
free construction.

>> done

p.7 l.49 I do not understand the notion: colim and \Sigma (the latter
denotes coproduct, I assume). This does not make sense to me.

>> we've started using \Sigma throughout the paper more often; it is the left kan extension

p.9 l.16 why a *set of* values?

>> because each edge corresponds to a relation, each path evaluates to a set of values.  if 
  the edge data is functional, it will be a singleton set, and empty if there is no edge data.

p.10 l.37
I do not understand the notation if the rightmost table.
lizard is a member of isAL'? But this is a function!
And this happens whil lizard is not member of Animal?!?

>> the chase state consists of relations, but eventually they will become functions when the chase is done.

p.10 l.47 superfluous line between gecko and frog.

>> removed

p.11 it would be very useful to name the steps in terms of
the steps of the algorithm

>> changed

p.13 top the claim that the "algorithm generalizes to product
categories, because left Kan extensions for product categories can
be axiomatized as finite limit theories" is a bit fishy. Your
algorithm is about very special finite limit theories, and you need
to argue there that only these special finite limit theories are
used for products.

>> in principle all that should be required is to generalize from binary to n-ary relations in the chase state,
but we weakened the claim.  

p.13 l.13 While I appreciate that the algorithm is faster due to
the use of numbers, I disagree that identifiers are meaningless.
The meaningfulness of identifiers can be seen in step 2, where
triples (c,x,p) are considered, which are some sort of meaningful
identifiers (or at least can be used to generate meaningful identifiers).

>> the triples (c,x,p) were encoding a bijection from the original input data to the skeleton;
we've removed that from the data, since it is a CQL implementation detail.  We've changed
wording; 'meaningless' isn't the right term, 'not canonical' is what was intended. 

p.13 l.21,l.24 J(d), J(F(c)) are numbers, not sets!
p.13 l.23 a number >= 0 and < J(d_2).

>> both fixed

p.15 l.43 please add more discussion on "being made entirely of nulls"
and why this is not a conceptual problem for data integration

>> done

